SIEVE: Effective Filtered Vector Search with Collection of Indexes

Many real-world tasks such as recommending videos with the kids tag can be reduced to finding most similar vectors associated with hard predicates. This task, filtered vector search, is challenging as prior state-of-the-art graph-based (unfiltered) similarity search techniques quickly degenerate when hard constraints are considered. That is, effective graph-based filtered similarity search relies on sufficient connectivity for reaching the most similar items within just a few hops. To consider predicates, recent works propose modifying graph traversal to visit only the items that may satisfy predicates. However, they fail to offer the just-a-few-hops property for a wide range of predicates: they must restrict predicates significantly or lose efficiency if only a small fraction of items satisfy predicates. We propose an opposite approach: instead of constraining traversal, we build many indexes each serving different predicate forms. For effective construction, we devise a three-dimensional analytical model capturing relationships among index size, search time, and recall, with which we follow a workload-aware approach to pack as many useful indexes as possible into a collection. At query time, the analytical model is employed yet again to discern the one that offers the fastest search at a given recall. We show superior performance and support on datasets with varying selectivities and forms: our approach achieves up to 8.06x speedup while having as low as 1% build time versus other indexes, with less than 2.15x memory of a standard HNSW graph and modest knowledge of past workloads.

==> sections/data/scatterplot_paper_constructed.txt <==
x y
2846 55
3393 4
3646 153
6042 18
6582 5
6884 9
7056 22
8207 15
8683 8
9600 12
9630 4
10364 2
10703 5
11714 53
11769 16
11846 6
11857 4
12962 5
13137 3
13285 3
14689 147
15462 3
15525 9
15644 3
15999 7
16084 3
16118 9
16626 1
16734 12
17698 6
17723 50
17902 5
18212 6
18756 44
20078 8
20083 4
20518 5
20583 30
21786 10
22135 3
22161 8
23231 6
24646 5
24955 19
25666 14
26210 3
30859 22
35317 21
38241 9
39798 6
40336 2
43224 23
47628 82
48784 1
52190 18
53271 9
55245 30
57055 3
60066 19
96364 10
102663 1
107329 1
110746 1
117844 2
127457 1
127945 1
132972 1
137098 1
214351 1
231599 1
243784 2
249418 1
254803 1
313891 1
321782 1
370766 1


==> sections/data/scatterplot_paper_deleted.txt <==
x y
1919 1
2236 1
2402 1
2417 2
2459 5
2935 2
3065 1
3123 1
3202 2
3289 3
3305 1
3586 1
3617 1
3686 1
3870 1
3956 1
3964 1
4030 1
4058 1
4170 1
4264 1
4445 1
4617 1
4648 1
4694 1
4714 2
4820 1
4875 1
4922 1
5064 1
5158 1
5243 1
5279 1
5297 1
5314 1
5324 1
5328 1
5331 1
5332 1
5367 2
5372 1
5410 1
5448 3
5525 2
5588 3
5589 1
5621 1
5646 1
5774 1
5788 3
5805 5
5849 5
5961 1
5973 2
6027 8
6197 1
6203 1
6227 1
6305 3
6332 1
6412 1
6427 1
6491 2
6556 2
6621 2
6637 1
6715 1
6746 2
6752 1
6753 2
6836 1
6845 2
6883 1
6971 2
7015 1
7068 1
7099 1
7165 1
7314 1
7336 1
7342 1
7377 2
7394 3
7448 1
7532 1
7559 1
7584 1
7606 2
7627 3
7655 1
7661 1
7694 1
7715 1
7785 1
7805 1
7828 1
7831 1
7876 1
7878 1
7996 2
8010 2
8020 1
8034 2
8054 1
8207 1
8208 1
8208 2
8415 1
8417 1
8452 1
8505 1
8598 1
8635 1
8637 1
8642 1
8680 2
8753 1
8821 1
8843 1
8910 1
8912 2
8916 1
8923 1
8931 4
8964 1
9045 1
9089 1
9109 1
9110 1
9140 2
9199 1
9243 1
9261 2
9309 2
9348 1
9464 2
9482 1
9586 2
9586 3
9591 1
9618 1
9619 1
9631 1
9715 1
9788 1
9885 1
9980 2
10107 1
10121 1
10139 1
10175 4
10287 1
10422 1
10443 1
10538 1
10539 1
10640 3
10643 2
10650 1
10678 1
10748 1
10757 1
10759 3
10777 1
10834 1
10837 1
10904 1
10907 3
10919 1
10976 1
11265 1
11321 1
11328 1
11390 1
11489 2
11490 2
11498 1
11501 1
11563 1
11585 1
11623 1
11671 1
11729 1
11811 1
11893 1
11896 1
11990 1
12004 2
12022 1
12046 1
12054 1
12113 1
12124 1
12134 1
12149 1
12191 1
12225 1
12231 1
12235 1
12285 1
12293 1
12318 1
12335 1
12359 1
12367 1
12403 1
12476 1
12487 2
12510 2
12586 1
12655 1
12660 2
12739 1
12779 2
12840 1
12856 1
12955 1
12978 1
13007 1
13013 1
13103 2
13208 1
13366 1
13416 1
13541 1
13578 1
13599 1
13607 1
13636 1
13684 1
13733 1
13747 1
13878 1
13911 1
13926 1
13927 1
13971 1
13988 1
14255 1
14314 3
14366 1
14444 2
14444 1
14467 1
14469 1
14476 1
14579 1
14637 1
14654 1
14662 1
14671 1
14752 2
14786 1
14844 2
14876 1
14884 1
14908 1
14917 2
14999 1
15108 1
15157 1
15167 1
15183 1
15271 1
15349 1
15368 1
15418 1
15448 1
15460 1
15521 1
15563 1
15585 2
15624 1
15773 1
15778 1
15780 1
15805 1
15822 1
15854 1
15899 1
15960 1
15965 1
15982 2
15988 1
16005 1
16140 1
16201 2
16202 1
16534 1
16645 2
16672 1
16699 1
16724 1
16735 1
16771 1
16779 1
17008 1
17093 1
17135 4
17150 2
17233 1
17290 1
17333 1
17342 1
17356 2
17376 1
17626 1
17882 2
17884 1
17886 2
18039 1
18055 1
18058 1
18108 1
18126 1
18256 1
18515 1
18613 1
18671 3
18672 1
18740 2
18797 1
18810 1
18943 1
18954 1
19022 1
19040 1
19098 1
19178 1
19541 1
19575 1
19605 2
19671 1
19807 1
19883 1
19943 1
20040 2
20079 1
20088 1
20767 1
20772 2
20823 1
20855 1
20865 1
20955 1
21050 1
21116 1
21119 2
21120 2
21131 2
21207 1
21441 1
21564 1
21566 1
21744 1
21831 1
21926 1
21927 2
21949 1
22059 1
22088 1
22096 1
22313 1
22433 1
22438 3
22663 2
22773 1
22830 1
22858 1
22897 5
22954 1
23085 1
23092 2
23169 2
23206 1
23308 5
23329 2
23343 1
23381 3
23461 2
23595 1
23638 2
23648 1
23733 1
23811 1
23944 3
23962 1
24083 1
24122 1
24188 1
24317 1
24347 1
24365 1
24618 1
24652 2
24673 1
24750 1
24853 2
24854 1
24936 4
24949 3
24969 1
25079 2
25132 1
25267 5
25280 1
25448 1
25477 1
25485 1
25558 1
25569 1
25622 2
25776 1
25816 1
25836 1
25874 1
25876 1
25892 1
25967 2
26032 4
26123 2
26178 9
26212 3
26495 1
26741 4
26925 2
26963 1
27022 3
27026 1
27249 1
27267 1
27431 1
27490 2
27493 1
27495 2
27503 1
27650 2
27685 1
27754 1
27763 4
27763 1
27786 1
27828 1
28041 5
28216 1
28295 1
28361 2
28366 3
28430 3
28485 2
28543 1
28600 1
28617 2
28646 1
28799 1
28805 1
28867 3
28914 2
29157 2
29167 1
29244 1
29334 1
29395 1
29638 1
29805 3
29952 1
29990 1
29992 2
30042 1
30076 1
30145 1
30164 1
30228 1
30362 2
30556 1
30652 1
30693 1
30707 1
30757 1
30771 1
30788 1
30831 1
30875 1
30877 1
30948 2
31272 1
31317 1
31349 1
31368 7
31469 1
31549 1
31551 2
31601 1
31685 1
31792 1
31833 1
32020 1
32039 2
32110 1
32209 2
32798 1
32870 1
32971 2
33169 1
33219 1
33284 1
33314 1
33334 1
33779 1
33851 1
34019 2
34082 1
34170 2
34340 1
34521 1
34613 1
34659 1
34708 2
34720 1
34904 1
34937 1
35197 1
35281 1
35427 2
35471 1
35493 1
35589 1
35626 1
35660 1
35680 1
36024 1
36441 1
36452 2
36529 1
36666 1
36735 4
36850 1
36858 5
36869 1
36996 1
37024 1
37171 1
37195 1
37209 3
37287 1
37352 7
37528 1
37643 1
37915 1
37925 1
37925 3
37938 3
37963 1
37964 1
37966 1
38069 1
38282 4
38413 4
38602 2
38850 2
38852 1
38978 2
39242 1
39254 1
39274 1
39406 4
39444 9
39578 2
39579 1
39615 1
39639 1
40004 1
40251 8
40398 1
40509 2
40522 1
40532 1
40651 1
40669 2
40832 1
40839 1
40928 2
40940 1
40967 1
41073 1
41185 1
41223 1
41327 3
41394 5
41591 3
42073 1
42151 1
42227 2
42247 2
42497 2
42543 1
42588 1
42728 1
42866 2
42952 8
42972 1
43173 1
43426 3
43553 1
43616 1
43820 1
43899 1
44430 1
44535 1
44577 1
44950 1
45228 1
45449 1
45508 1
45767 2
46191 2
46263 1
46328 1
46388 1
46404 1
46782 1
46992 1
47032 2
47377 1
47410 1
47704 1
47819 3
47867 1
48248 1
48328 1
48345 1
48421 1
48423 1
48431 2
48535 1
48619 3
48992 1
49071 1
49632 2
49678 1
49791 1
49816 2
49999 1
50213 1
50294 1
50520 1
50707 1
51094 2
51374 1
51451 1
51645 1
51646 1
51663 2
52018 5
52067 1
52083 1
52251 1
52391 1
52479 1
52633 1
52930 2
53576 1
53795 1
53814 1
53830 1
54119 1
54541 1
54791 2
55273 3
55288 1
55309 1
55655 1
55876 1
56103 1
56130 3
56151 1
56269 1
56452 1
56881 1
57012 3
57030 1
57203 1
57249 1
57273 1
57378 1
57564 1
57734 2
58121 2
58499 2
58733 1
59072 1
59194 2
59258 2
59515 1
59627 1
59925 2
60336 1
60595 2
60851 1
60866 1
60879 1
61316 5
61565 1
61644 1
61776 1
61841 9
61868 1
61940 1
61953 1
62023 7
63007 3
63643 1
63888 1
64480 1
65194 1
65320 3
65476 1
65852 3
66010 1
66024 1
66188 1
66267 1
66339 1
66655 1
67065 1
67227 1
67368 1
68090 1
69663 2
69718 1
70276 1
70859 1
71689 1
72223 2
72386 1
72461 1
72648 2
72790 2
72937 1
73246 2
73454 1
73511 1
73567 1
73711 1
73857 1
73960 5
74308 1
75383 2
75928 6
76007 1
76175 1
76288 3
76317 9
76401 3
76736 1
76954 1
76981 2
77408 1
77645 1
77880 1
78371 2
78436 4
78504 1
78536 1
78607 3
78953 1
79463 6
79552 1
79721 1
80504 1
81292 2
81414 1
81468 1
81768 1
82104 1
82110 1
83307 1
83678 1
84940 1
85143 1
85249 1
86123 1
86285 1
86513 5
86775 1
86904 1
87083 2
87557 18
87564 1
87748 1
88299 1
89594 1
90214 1
90464 1
90629 1
91566 5
92788 1
92937 1
93733 1
94214 1
94320 2
94903 1
96093 1
96217 1
96891 1
96922 1
98116 1
98305 1
98336 1
99281 1
101611 1
101655 1
102014 2
102703 1
103190 1
103734 1
104091 1
104211 1
104293 1
104975 1
106668 1
106880 5
107281 2
107460 3
108352 1
109825 1
110208 1
110230 1
111135 1
112676 1
112928 1
113570 1
114206 2
114251 1
114668 1
114837 1
115060 2
116840 1
118377 2
119227 1
120086 1
120565 1
121937 1
123373 1
124737 1
126224 2
127343 1
128032 2
128075 1
128456 1
128579 1
130879 3
131480 1
132120 1
132346 1
136136 1
137738 1
138516 1
138733 1
140014 1
140101 1
140265 1
140408 1
140615 1
140682 1
140755 47
140811 1
141239 2
142262 2
144114 1
144796 2
146595 1
147163 1
147362 1
147801 1
151183 1
151711 2
155705 2
156714 1
156760 1
156806 3
157103 1
157248 3
160790 1
161200 1
164761 1
169513 4
172267 1
172507 1
174179 1
174412 1
179054 1
181063 1
185135 1
185167 1
185190 1
185991 1
186303 2
191884 1
195985 4
197747 1
199194 1
213275 1
213987 1
221899 1
222243 1
233666 1
239523 1
254242 1
255237 1
255976 1
263011 1
269615 1
276400 1
288159 1
292896 1
293685 1
307219 1
330158 1
338868 1
339217 1
371384 1
385002 1
478434 1
543199 1
586916 1
718962 1


==> sections/data/scatterplot_yfcc_constructed.txt <==
x y
1559 1
1800 1
2676 1
2885 2
3474 1
3512 3
3626 3
3675 2
3785 3
3964 3
3977 3
4313 3
4315 1
4347 3
4416 4
4593 3
4945 3
5101 3
5350 2
5503 2
5537 3
5581 3
5583 3
5631 3
5677 4
5800 1
5945 3
6012 3
6090 3
6214 1
6290 3
6372 2
6405 4
6458 4
6464 4
6465 1
6534 3
6586 2
6664 3
6762 1
6792 3
6940 3
6953 3
6964 3
7050 4
7082 3
7144 4
7186 3
7201 2
7222 2
7231 3
7276 5
7307 3
7403 2
7469 5
7614 3
7627 2
7644 2
7714 3
7781 2
7781 5
7787 3
7816 5
7819 4
7838 4
7845 2
7880 3
7891 3
7922 7
8013 3
8083 1
8090 4
8103 3
8144 5
8198 1
8226 3
8294 5
8370 2
8456 2
8481 1
8499 1
8561 2
8606 1
8617 3
8630 1
8725 1
8744 3
8761 3
8770 1
8814 1
8822 4
8866 2
8956 3
9000 2
9049 1
9166 5
9220 2
9348 1
9351 2
9413 2
9417 1
9919 2
9996 1
10050 3
10104 6
10112 1
10214 2
10349 1
10501 2
10521 1
10607 3
10617 3
10674 3
10746 8
10817 1
10943 3
11042 1
11046 2
11061 1
11163 3
11195 3
11200 3
11409 2
11428 4
11466 2
11467 4
11517 1
11675 1
11858 4
11874 3
11918 2
11950 3
11967 4
12055 6
12069 2
12129 3
12174 3
12210 3
12260 4
12261 2
12268 6
12318 2
12321 2
12339 4
12421 4
12526 10
12547 2
12553 6
12609 3
12665 4
12701 5
12740 1
12767 4
12830 2
12889 4
12938 4
12971 1
13236 5
13246 4
13267 1
13275 2
13299 3
13307 7
13309 7
13322 3
13366 2
13369 4
13396 4
13464 2
13483 1
13505 2
13513 5
13550 1
13689 1
13724 2
13760 5
13775 3
13853 3
13878 7
13896 2
13902 2
13906 2
13941 7
13976 3
13983 3
14020 2
14084 2
14115 2
14166 2
14168 4
14191 7
14299 1
14493 2
14501 1
14538 3
14577 1
14599 2
14640 2
14642 5
14662 3
14753 1
14768 1
14830 3
14835 3
14837 5
14845 4
14849 5
14952 5
15096 2
15229 3
15246 2
15253 3
15286 9
15426 7
15577 4
15606 12
15641 5
15665 4
15690 2
15748 8
15785 2
15891 1
15902 2
15959 2
16065 3
16076 3
16157 1
16174 2
16175 3
16177 7
16205 3
16251 3
16273 5
16335 3
16339 2
16399 4
16414 5
16476 1
16532 6
16571 6
16651 3
16681 3
16746 2
16767 5
16802 3
16809 2
16879 1
16900 1
16927 3
16957 5
16983 1
17039 3
17062 3
17067 3
17109 5
17110 2
17295 2
17359 6
17452 6
17462 3
17491 5
17496 2
17501 3
17548 2
17552 1
17556 4
17600 2
17603 5
17619 9
17620 2
17621 2
17747 8
17772 3
17806 7
17817 2
17832 4
17832 6
17840 3
17841 3
17868 2
17939 2
17964 2
17981 11
18000 10
18070 2
18082 4
18113 2
18248 3
18301 12
18317 3
18357 2
18380 12
18381 2
18414 5
18472 3
18552 3
18553 2
18587 2
18590 5
18626 5
18704 4
18727 7
18766 10
18929 5
19032 6
19074 8
19121 6
19422 4
19565 4
19597 4
19669 2
19683 2
19711 3
19791 3
19793 4
19798 3
19871 3
19961 7
20061 7
20099 3
20118 4
20145 2
20182 2
20211 4
20291 10
20378 2
20404 6
20419 2
20430 7
20447 4
20468 2
20522 1
20568 6
20580 7
20710 2
20720 4
20738 4
20747 2
20770 3
20818 3
20828 4
20932 2
20983 6
21016 15
21103 4
21158 16
21224 2
21274 5
21351 4
21363 4
21410 7
21429 5
21526 3
21616 2
21682 2
21704 2
21718 3
21762 8
21805 8
21821 3
21847 3
21985 4
21990 2
22050 3
22060 3
22122 4
22224 10
22228 4
22245 3
22322 3
22328 5
22354 18
22443 13
22495 1
22530 15
22708 7
22723 10
22747 3
22754 2
22784 2
22811 2
22847 4
22875 1
22901 2
22961 5
22996 3
23061 6
23096 9
23138 2
23219 1
23248 7
23562 6
23581 3
23745 12
23757 6
23828 3
23842 8
23851 4
23858 8
23870 10
24053 2
24083 8
24187 3
24261 9
24345 2
24421 1
24526 4
24570 5
24574 5
24695 1
24718 5
24757 9
24760 3
24908 4
24956 8
24980 2
24992 3
25114 2
25125 5
25160 2
25202 17
25245 5
25313 2
25418 1
25565 8
25596 13
25624 3
25646 5
25689 1
25701 7
25828 5
26094 4
26125 2
26139 2
26197 9
26231 5
26234 2
26361 2
26375 5
26413 2
26532 3
26558 6
26587 5
26681 1
26752 1
26895 6
26915 7
26946 2
26980 7
27086 3
27095 9
27144 4
27155 2
27229 15
27337 3
27345 3
27348 2
27399 13
27416 4
27504 2
27591 5
27620 4
27660 1
27663 1
27672 3
27697 3
27716 6
27741 2
27958 6
27992 2
27999 14
28016 9
28101 13
28123 3
28275 7
28348 3
28376 1
28467 10
28502 1
28818 7
28897 14
28992 16
29019 3
29059 5
29079 1
29095 13
29097 8
29254 5
29545 13
29617 3
29648 16
29699 4
29991 9
30073 9
30088 18
30203 2
30688 6
30755 9
30837 1
30879 2
30926 5
30938 9
30979 5
31056 4
31146 8
31167 4
31224 10
31239 5
31307 8
31448 10
31473 17
31519 9
31651 11
31674 5
31785 8
31804 4
31899 5
32108 2
32391 4
32562 17
32661 4
32722 2
32742 5
32862 4
32880 14
32957 5
33064 6
33071 2
33078 5
33261 2
33303 10
33444 12
33679 16
33697 10
33779 5
33827 7
33896 2
33992 5
33996 5
34072 13
34213 2
34286 4
34327 5
34413 3
34612 15
34654 13
34745 8
34822 4
34924 5
34925 9
35195 4
35202 2
35240 12
35251 4
35389 5
35681 4
35708 3
35751 3
35782 5
35798 4
35905 6
36166 18
36317 2
36472 8
36498 4
36570 3
36775 9
37000 2
37139 25
37317 5
37554 52
37563 5
37681 6
37754 1
37858 22
37873 9
38050 14
38059 3
38276 15
38555 16
38567 4
38687 4
38831 3
38854 6
38984 3
38998 8
39045 1
39091 9
39114 16
39179 3
39242 1
39250 2
39267 7
39408 2
39626 4
39635 4
39701 2
40245 3
40371 3
40415 5
40810 8
41042 11
41122 2
41123 11
41187 7
41383 2
41447 6
41584 2
41750 15
41786 7
42067 5
42135 2
42337 6
42402 12
42477 3
42781 2
42846 5
42889 8
42939 28
42991 4
43021 5
43101 6
43584 26
43714 2
43783 7
43880 4
43926 8
44164 6
44168 9
44409 2
44578 7
44588 13
44860 7
45015 9
45248 40
45539 5
45856 9
46015 19
46220 1
46507 4
46790 20
46992 2
47167 1
47227 6
47348 16
47455 19
47753 2
47835 1
47872 9
48233 4
48384 5
48589 17
48795 3
48896 15
49240 7
49355 14
49417 7
50002 15
50329 21
50845 17
50898 32
51101 18
51176 17
51747 20
51973 6
52017 12
52612 26
53064 3
53541 36
54106 33
54222 1
54381 10
54408 7
54500 28
54737 7
55171 6
55809 78
58842 23
58954 133
59014 5
62620 36
63807 137
67140 157
71253 21
72052 23
73000 287
80063 30
81678 154
85986 58
86892 323
97939 207
105398 124
110695 489
137207 138
145691 150
154208 304
176508 49
180067 23
180512 311
203896 398
236403 268
266844 209
287690 53
296922 388
348810 121
368312 791
508944 343
581971 311
705726 350


==> sections/data/scatterplot_yfcc_deleted.txt <==
x y
1000 1
1001 1
1002 1
1003 1
1004 1
1005 1
1006 1
1007 2
1007 1
1008 1
1009 1
1010 1
1011 3
1011 1
1012 1
1013 1
1016 1
1017 1
1018 1
1018 4
1019 1
1020 1
1022 1
1023 1
1024 1
1024 2
1025 1
1026 2
1026 1
1027 1
1028 1
1029 1
1030 1
1032 1
1032 2
1033 1
1034 1
1035 1
1036 1
1037 1
1037 2
1038 1
1039 1
1040 1
1041 1
1042 2
1043 1
1044 1
1045 1
1047 1
1048 1
1049 1
1051 2
1051 1
1052 1
1053 1
1055 1
1055 2
1056 1
1057 1
1058 1
1059 1
1059 2
1060 1
1061 1
1062 1
1063 1
1065 1
1065 2
1066 1
1067 1
1068 1
1068 2
1069 1
1070 1
1071 1
1072 1
1072 2
1073 1
1074 1
1075 1
1076 2
1076 1
1077 1
1078 1
1080 1
1081 1
1083 1
1084 1
1086 1
1087 1
1088 1
1089 1
1090 1
1090 2
1091 1
1091 2
1092 1
1094 1
1095 2
1095 1
1096 1
1097 1
1097 2
1098 1
1099 1
1100 2
1101 1
1102 1
1103 1
1104 1
1105 1
1106 1
1107 1
1108 1
1109 1
1110 1
1111 1
1112 1
1113 1
1113 2
1114 2
1115 1
1116 1
1117 1
1118 1
1118 2
1119 1
1120 1
1121 1
1122 1
1123 2
1124 1
1125 1
1126 1
1127 1
1127 2
1128 1
1128 2
1129 1
1130 2
1131 1
1133 1
1134 1
1134 2
1135 1
1136 1
1137 1
1139 2
1140 1
1144 1
1145 1
1146 1
1147 1
1148 1
1149 1
1150 1
1150 2
1151 1
1152 1
1154 1
1155 1
1158 1
1159 1
1159 2
1160 1
1161 1
1161 2
1162 2
1162 1
1163 1
1164 1
1166 2
1166 1
1167 2
1167 1
1168 1
1169 1
1171 1
1172 1
1175 1
1176 1
1177 1
1178 1
1179 1
1180 1
1181 1
1182 1
1183 2
1183 1
1184 1
1186 1
1187 1
1188 1
1189 1
1190 1
1191 1
1192 1
1193 1
1194 2
1196 1
1197 1
1197 2
1198 1
1199 1
1200 1
1201 1
1202 1
1203 1
1204 2
1204 1
1205 1
1205 3
1206 1
1207 1
1208 1
1209 1
1210 1
1211 1
1212 1
1214 1
1215 1
1216 1
1216 2
1218 1
1219 1
1220 1
1223 1
1224 1
1225 1
1227 1
1228 1
1229 1
1231 1
1232 1
1233 1
1234 1
1236 2
1236 1
1237 1
1240 1
1240 2
1241 1
1242 1
1243 1
1243 2
1244 2
1244 1
1247 1
1248 1
1249 1
1250 1
1250 2
1251 1
1252 1
1253 1
1254 2
1254 1
1255 1
1256 1
1257 1
1258 1
1259 1
1260 1
1261 1
1262 1
1264 1
1265 1
1265 2
1266 1
1268 1
1269 1
1270 1
1271 1
1271 2
1272 1
1274 1
1275 1
1276 1
1277 1
1278 1
1279 1
1280 1
1281 1
1284 3
1284 2
1284 1
1285 1
1286 1
1287 1
1287 2
1289 1
1291 1
1292 1
1293 2
1293 1
1294 1
1295 1
1295 3
1296 1
1297 1
1298 2
1298 1
1299 1
1300 1
1302 1
1304 1
1305 1
1306 1
1307 1
1308 1
1309 1
1310 1
1311 1
1312 1
1313 1
1313 2
1314 1
1315 1
1316 1
1317 1
1317 2
1318 1
1318 2
1319 1
1322 1
1323 1
1324 1
1326 1
1327 1
1329 1
1330 1
1330 2
1332 1
1333 1
1334 1
1335 1
1339 1
1340 1
1341 1
1342 1
1343 1
1344 1
1345 1
1346 1
1347 1
1349 2
1349 1
1350 1
1352 1
1353 2
1354 1
1355 1
1356 1
1357 1
1358 1
1359 1
1360 1
1361 1
1362 1
1363 1
1364 1
1365 1
1366 1
1367 1
1367 2
1368 1
1369 1
1370 1
1371 1
1372 1
1372 2
1375 1
1376 1
1377 1
1377 2
1378 1
1379 1
1380 1
1381 1
1382 1
1384 2
1384 1
1385 1
1386 1
1387 1
1388 1
1389 1
1390 1
1391 1
1392 1
1394 1
1396 1
1397 1
1398 1
1399 1
1400 1
1400 2
1401 1
1402 1
1403 1
1403 2
1404 1
1405 1
1407 1
1409 1
1410 1
1411 1
1412 1
1413 1
1415 1
1416 1
1417 1
1417 2
1418 1
1419 1
1421 1
1423 1
1424 2
1424 1
1428 1
1429 1
1432 1
1433 1
1434 1
1435 1
1436 1
1437 1
1439 1
1440 1
1441 1
1442 1
1443 1
1444 1
1444 2
1445 1
1446 1
1447 1
1448 1
1450 1
1452 1
1453 1
1454 1
1455 1
1457 2
1457 1
1458 1
1459 1
1461 1
1462 2
1463 2
1464 1
1466 1
1467 1
1468 1
1469 1
1469 2
1470 1
1471 1
1472 1
1473 1
1474 1
1475 1
1476 1
1476 2
1479 1
1480 1
1483 1
1486 1
1488 1
1489 1
1492 1
1495 1
1495 2
1496 1
1497 1
1498 1
1499 1
1501 1
1502 1
1503 1
1504 1
1505 2
1506 1
1507 1
1508 1
1509 2
1509 1
1510 1
1512 1
1513 1
1514 1
1514 2
1515 1
1516 1
1517 1
1518 1
1519 1
1520 1
1521 1
1523 2
1525 1
1526 1
1527 1
1528 1
1529 1
1530 1
1530 2
1531 1
1532 2
1532 1
1533 1
1534 1
1535 1
1536 1
1537 1
1542 1
1543 1
1544 1
1545 1
1546 1
1547 1
1548 1
1549 1
1550 1
1551 1
1552 1
1554 1
1555 1
1557 1
1560 1
1561 1
1562 1
1563 1
1564 1
1565 1
1565 2
1566 1
1567 1
1568 1
1570 1
1573 1
1574 1
1575 1
1576 1
1577 1
1578 1
1580 1
1582 1
1584 2
1586 1
1587 1
1589 1
1591 2
1594 1
1594 2
1595 1
1596 1
1597 2
1597 1
1598 1
1600 1
1600 2
1601 1
1603 1
1604 1
1605 1
1607 1
1609 1
1609 2
1610 1
1611 1
1612 1
1613 1
1614 1
1615 1
1616 1
1617 1
1619 1
1620 1
1621 1
1622 1
1624 1
1624 2
1625 1
1626 1
1627 1
1629 1
1630 1
1631 1
1633 1
1633 2
1634 1
1635 1
1636 1
1637 1
1638 1
1639 1
1640 2
1640 1
1641 1
1642 1
1644 2
1646 1
1647 1
1649 1
1651 1
1654 1
1656 1
1657 1
1659 1
1660 1
1661 1
1662 1
1664 1
1666 1
1667 1
1669 1
1669 2
1670 1
1671 1
1672 1
1674 1
1676 1
1677 1
1678 1
1679 1
1683 1
1684 1
1685 1
1686 1
1687 1
1688 1
1689 1
1690 1
1691 1
1692 1
1694 2
1696 1
1697 1
1698 1
1699 1
1700 1
1701 1
1702 1
1703 1
1704 1
1705 1
1706 1
1706 2
1707 1
1708 1
1710 1
1711 1
1712 1
1713 1
1715 1
1716 1
1717 1
1719 1
1720 2
1721 1
1722 1
1724 1
1725 1
1726 1
1727 2
1727 1
1728 1
1729 1
1730 1
1733 1
1733 2
1734 1
1735 1
1736 1
1738 1
1740 1
1742 1
1744 1
1745 1
1746 1
1747 1
1748 1
1749 1
1750 1
1752 1
1753 1
1754 1
1756 1
1758 1
1760 1
1761 1
1762 1
1764 2
1764 1
1765 1
1766 2
1773 1
1774 1
1775 1
1778 1
1779 1
1780 1
1781 1
1783 1
1784 1
1785 1
1786 1
1789 1
1790 1
1791 1
1792 1
1793 1
1794 2
1794 1
1795 1
1797 1
1799 1
1800 1
1801 1
1802 1
1802 2
1804 1
1805 1
1806 1
1807 1
1808 2
1808 1
1809 1
1810 1
1812 2
1812 1
1814 1
1815 1
1820 1
1821 1
1822 1
1823 1
1825 1
1826 1
1829 2
1831 1
1834 1
1836 1
1837 1
1838 1
1839 1
1840 1
1841 1
1842 1
1845 1
1846 2
1846 1
1847 1
1848 1
1848 2
1849 2
1851 1
1852 1
1854 1
1856 1
1857 1
1857 2
1858 1
1859 1
1861 1
1862 2
1862 1
1863 1
1866 1
1867 1
1869 1
1871 1
1873 1
1875 1
1878 1
1880 1
1881 1
1882 2
1882 1
1886 1
1887 1
1888 1
1889 1
1890 1
1891 1
1894 2
1895 1
1897 1
1898 1
1899 1
1901 1
1902 4
1903 1
1905 1
1906 2
1908 1
1910 2
1913 1
1914 1
1914 2
1915 1
1916 1
1917 1
1918 1
1919 1
1921 1
1928 2
1929 1
1930 1
1931 2
1932 2
1933 1
1934 1
1935 1
1936 1
1937 1
1938 1
1938 2
1939 1
1940 1
1941 1
1943 1
1945 1
1946 1
1947 2
1948 1
1949 1
1950 1
1951 1
1952 1
1955 1
1957 1
1960 1
1962 1
1963 2
1964 1
1965 1
1967 1
1968 1
1969 1
1971 1
1972 1
1974 1
1975 1
1976 1
1977 1
1978 1
1979 1
1983 1
1988 2
1989 1
1990 1
1992 1
1994 1
1995 1
1996 1
1996 2
1997 1
1997 3
1998 1
1999 1
2001 1
2004 1
2005 1
2006 1
2007 1
2008 1
2009 1
2011 1
2012 1
2013 1
2014 2
2018 1
2019 1
2021 1
2022 1
2023 1
2026 1
2028 1
2029 1
2030 1
2031 1
2032 1
2034 1
2035 1
2038 2
2039 1
2040 1
2042 1
2043 1
2044 1
2046 1
2047 1
2048 2
2050 1
2051 1
2053 1
2054 1
2055 1
2057 1
2059 1
2060 1
2061 1
2062 1
2064 1
2065 1
2066 1
2067 1
2069 1
2069 2
2070 1
2071 1
2074 1
2076 1
2077 1
2080 1
2081 1
2082 2
2084 1
2085 1
2087 1
2087 2
2090 1
2091 1
2092 1
2093 2
2094 2
2095 1
2097 1
2098 1
2099 1
2101 1
2102 1
2104 1
2105 2
2105 1
2110 1
2112 1
2113 1
2114 1
2116 1
2118 1
2119 1
2122 1
2123 2
2124 1
2127 1
2129 1
2130 1
2132 1
2134 1
2135 1
2137 1
2139 1
2140 2
2141 1
2142 1
2144 1
2145 1
2147 2
2147 1
2148 1
2149 1
2153 1
2154 1
2155 1
2156 1
2157 1
2159 1
2160 1
2162 1
2164 1
2167 1
2168 1
2170 1
2173 1
2175 1
2176 1
2177 1
2178 1
2180 1
2182 1
2183 1
2185 1
2186 1
2190 1
2193 1
2196 2
2197 1
2198 1
2199 2
2202 2
2202 1
2203 1
2204 1
2207 1
2208 1
2209 1
2210 1
2211 1
2212 1
2214 1
2214 2
2215 1
2216 1
2224 1
2226 1
2228 1
2233 1
2237 1
2238 1
2239 1
2240 1
2241 1
2242 1
2243 1
2245 1
2246 1
2247 1
2248 1
2250 2
2250 1
2251 1
2256 1
2257 1
2259 1
2260 1
2261 1
2262 1
2263 1
2264 1
2265 2
2267 1
2268 1
2269 1
2274 1
2276 1
2278 2
2280 1
2281 1
2283 1
2284 1
2285 1
2287 2
2289 1
2291 1
2292 1
2293 1
2293 2
2294 1
2295 1
2297 1
2298 1
2299 2
2300 1
2302 1
2304 1
2305 1
2306 1
2306 2
2307 1
2308 1
2310 1
2311 1
2312 1
2314 1
2314 2
2317 1
2318 1
2319 1
2320 1
2321 1
2323 1
2328 1
2330 1
2331 1
2332 1
2333 1
2335 1
2340 1
2341 1
2342 1
2350 1
2351 1
2352 1
2353 1
2355 1
2356 1
2357 1
2358 1
2360 1
2361 1
2362 1
2363 1
2364 1
2366 1
2367 1
2368 1
2370 1
2371 1
2372 1
2373 2
2374 2
2374 1
2375 1
2376 1
2379 1
2380 1
2381 2
2381 1
2383 1
2384 1
2385 1
2386 1
2389 1
2391 1
2394 1
2396 1
2398 1
2400 1
2402 1
2409 1
2411 1
2412 1
2415 1
2416 1
2417 1
2418 1
2421 1
2422 1
2424 1
2426 1
2427 1
2428 1
2429 1
2430 1
2432 1
2433 1
2438 1
2440 1
2444 1
2445 1
2446 1
2449 1
2450 1
2451 1
2453 1
2454 1
2455 2
2456 1
2458 1
2459 1
2460 1
2461 1
2463 1
2464 1
2466 1
2468 1
2469 1
2471 1
2472 1
2474 1
2475 1
2476 1
2479 1
2480 1
2481 1
2482 1
2482 2
2485 1
2486 1
2488 1
2492 1
2494 1
2496 1
2497 1
2500 1
2501 1
2502 1
2503 3
2504 1
2506 2
2506 1
2507 1
2509 1
2511 1
2513 1
2516 1
2517 1
2519 1
2520 1
2523 1
2524 1
2525 1
2528 1
2529 1
2530 1
2532 2
2532 1
2533 1
2534 1
2535 1
2538 1
2540 1
2541 2
2542 1
2545 1
2546 1
2547 1
2549 1
2551 1
2553 1
2553 3
2555 1
2556 1
2557 1
2558 1
2559 1
2562 1
2563 1
2564 1
2565 1
2566 2
2570 1
2571 1
2572 1
2574 1
2577 1
2586 1
2588 1
2589 1
2592 1
2594 1
2595 1
2596 1
2599 1
2601 1
2602 1
2603 1
2604 1
2605 1
2606 1
2608 1
2609 1
2613 1
2614 1
2616 1
2617 1
2622 3
2623 1
2626 1
2629 1
2630 1
2633 1
2637 1
2639 2
2640 1
2641 1
2647 1
2648 1
2649 5
2650 1
2652 1
2655 1
2656 1
2659 1
2660 1
2661 1
2665 1
2666 1
2667 1
2668 1
2669 1
2671 2
2671 1
2673 1
2674 1
2674 2
2675 1
2678 2
2680 1
2681 1
2683 1
2685 1
2689 1
2690 3
2691 1
2692 1
2695 1
2696 2
2697 1
2701 1
2702 1
2703 1
2704 1
2705 1
2706 1
2707 1
2711 1
2712 1
2714 1
2715 1
2716 1
2716 2
2717 1
2718 1
2721 1
2723 1
2724 1
2725 1
2726 1
2729 1
2730 1
2732 1
2733 1
2735 1
2736 1
2736 2
2737 1
2741 1
2744 3
2744 1
2746 1
2751 1
2752 1
2754 1
2754 2
2758 1
2759 1
2760 1
2762 1
2763 1
2765 1
2767 1
2768 1
2770 1
2772 1
2773 1
2778 1
2782 2
2786 1
2792 1
2794 1
2795 1
2796 1
2797 1
2799 1
2801 1
2802 1
2803 1
2804 1
2805 2
2806 1
2807 1
2808 1
2811 1
2815 1
2819 1
2820 1
2821 1
2822 1
2825 1
2826 1
2827 1
2832 1
2833 1
2835 1
2839 1
2840 1
2840 2
2842 2
2843 1
2845 1
2847 1
2849 1
2850 1
2850 2
2851 1
2852 1
2855 1
2857 1
2858 1
2859 1
2865 1
2874 1
2875 1
2876 1
2877 1
2880 1
2881 2
2884 1
2885 1
2886 1
2893 1
2896 1
2897 1
2898 1
2901 1
2903 1
2904 1
2906 1
2907 1
2909 1
2913 1
2915 1
2918 1
2919 1
2921 1
2922 2
2925 1
2926 1
2928 1
2930 1
2933 1
2936 1
2937 1
2938 1
2939 1
2940 1
2940 2
2942 2
2942 1
2943 1
2944 2
2944 1
2948 1
2948 3
2949 1
2952 1
2956 1
2958 1
2960 1
2961 1
2962 1
2968 1
2968 2
2971 1
2973 1
2974 1
2976 1
2977 1
2979 1
2981 1
2982 1
2984 1
2986 1
2986 2
2987 1
2989 1
2990 1
2992 1
2995 2
2995 1
2996 2
2996 1
2997 1
2998 1
2999 1
3000 1
3002 1
3004 1
3007 1
3008 2
3009 1
3011 1
3013 1
3015 1
3016 1
3016 2
3018 1
3020 1
3021 1
3023 1
3029 1
3031 2
3032 1
3033 1
3035 1
3039 1
3040 1
3041 1
3046 1
3048 3
3049 1
3051 1
3052 1
3053 1
3055 1
3060 2
3061 1
3062 2
3064 2
3066 1
3068 1
3069 1
3070 2
3071 1
3073 1
3073 3
3074 1
3075 1
3077 1
3078 1
3079 2
3082 1
3084 1
3084 2
3085 2
3085 1
3088 1
3090 1
3097 1
3098 1
3100 1
3101 2
3102 1
3106 1
3108 1
3111 1
3112 1
3113 1
3115 1
3117 1
3117 2
3118 1
3119 1
3121 1
3123 1
3124 1
3125 1
3126 1
3127 1
3128 1
3129 1
3130 1
3132 1
3135 1
3139 1
3141 1
3142 1
3143 1
3146 1
3148 1
3150 1
3151 1
3154 1
3155 1
3156 1
3158 1
3164 2
3166 1
3171 1
3173 1
3174 1
3179 3
3179 1
3183 2
3183 1
3186 1
3188 2
3189 1
3190 1
3191 1
3191 2
3196 1
3198 1
3199 1
3202 1
3205 1
3206 1
3207 1
3208 1
3210 1
3212 1
3216 1
3217 2
3218 1
3219 1
3220 1
3222 1
3223 1
3224 2
3224 1
3225 1
3227 1
3229 1
3231 1
3232 1
3233 1
3238 1
3240 1
3243 1
3246 1
3247 1
3249 1
3250 1
3251 1
3257 1
3258 1
3261 3
3264 1
3265 1
3266 1
3267 1
3271 1
3272 1
3273 1
3275 1
3278 2
3278 1
3280 1
3281 1
3289 1
3290 1
3290 2
3291 1
3292 2
3294 1
3298 1
3299 1
3302 2
3303 1
3304 1
3309 1
3312 1
3314 1
3315 1
3317 2
3317 1
3319 1
3321 1
3322 1
3323 1
3325 1
3326 1
3327 1
3328 2
3328 1
3330 1
3332 1
3334 1
3336 1
3337 1
3338 1
3340 1
3341 1
3342 1
3344 1
3347 1
3349 1
3350 1
3355 2
3356 1
3357 1
3358 2
3360 1
3362 1
3365 1
3367 1
3367 2
3372 1
3373 1
3378 1
3382 1
3383 2
3384 1
3386 1
3387 1
3388 1
3389 2
3389 1
3393 1
3394 1
3394 2
3395 2
3395 1
3396 1
3399 1
3401 2
3402 1
3404 2
3405 1
3410 1
3413 1
3416 1
3418 1
3419 1
3420 1
3421 1
3422 1
3424 1
3425 1
3427 1
3439 1
3440 1
3442 1
3443 1
3446 2
3455 1
3457 1
3457 2
3459 1
3459 2
3460 1
3463 1
3467 1
3470 1
3473 1
3475 1
3476 1
3480 1
3486 1
3490 2
3490 1
3493 1
3498 1
3501 1
3504 1
3505 1
3507 1
3508 1
3514 1
3515 1
3516 1
3522 1
3523 1
3525 1
3527 1
3530 1
3531 1
3534 1
3534 2
3538 1
3540 1
3541 1
3546 1
3551 1
3552 1
3557 1
3563 1
3564 1
3567 1
3570 1
3572 1
3573 1
3575 1
3579 1
3583 1
3585 1
3587 1
3588 1
3592 2
3593 1
3595 1
3596 1
3599 1
3600 1
3602 1
3603 1
3605 1
3611 1
3613 1
3616 1
3617 1
3618 1
3623 1
3626 1
3631 1
3633 2
3634 1
3634 2
3637 1
3641 1
3644 1
3645 1
3646 1
3649 1
3651 1
3652 1
3653 2
3654 1
3655 2
3657 1
3664 1
3670 1
3671 1
3672 1
3673 1
3675 2
3675 1
3679 1
3680 1
3682 1
3685 1
3686 1
3687 1
3688 1
3690 1
3693 4
3694 1
3696 1
3697 2
3703 1
3704 1
3707 1
3708 1
3713 1
3714 1
3718 1
3720 1
3721 2
3726 1
3733 1
3734 1
3739 1
3740 1
3741 1
3743 1
3746 1
3748 2
3749 1
3752 2
3754 1
3757 1
3758 1
3760 2
3760 1
3761 1
3762 1
3764 1
3768 1
3768 2
3769 1
3770 1
3774 1
3776 1
3778 1
3779 1
3780 1
3781 1
3782 1
3785 2
3790 1
3792 1
3793 1
3794 1
3797 2
3805 1
3806 1
3807 1
3808 1
3811 1
3813 1
3816 1
3817 1
3821 1
3822 1
3824 1
3825 1
3826 1
3827 1
3830 2
3830 1
3839 1
3840 1
3841 1
3842 1
3844 1
3849 1
3850 1
3851 1
3857 1
3859 1
3860 1
3864 1
3867 1
3869 1
3871 1
3873 1
3874 1
3876 1
3878 1
3879 1
3882 1
3884 1
3886 1
3890 1
3897 1
3899 2
3900 1
3905 1
3906 1
3907 1
3910 1
3912 1
3912 2
3913 1
3914 1
3916 1
3917 2
3920 1
3921 1
3922 1
3927 1
3928 1
3930 1
3931 1
3932 1
3934 2
3935 1
3936 1
3937 1
3938 2
3938 1
3942 1
3945 1
3947 1
3948 2
3948 1
3953 1
3956 1
3957 1
3961 2
3963 1
3964 1
3965 1
3966 1
3967 1
3970 1
3972 1
3972 2
3973 1
3974 1
3974 2
3978 2
3988 1
3989 1
3993 2
3994 1
4000 1
4000 2
4004 1
4005 1
4006 1
4007 1
4011 1
4012 1
4016 1
4017 1
4020 1
4022 1
4023 2
4024 1
4026 1
4029 2
4032 1
4032 2
4033 1
4034 1
4039 1
4040 1
4041 2
4043 1
4044 2
4045 1
4047 1
4052 1
4055 3
4057 1
4059 1
4062 1
4062 2
4066 1
4068 1
4069 1
4074 1
4077 1
4082 1
4085 1
4086 1
4089 1
4091 1
4093 1
4104 1
4108 1
4112 1
4113 1
4117 1
4118 1
4120 1
4128 1
4129 1
4130 1
4133 1
4134 1
4136 1
4139 1
4142 1
4145 1
4147 2
4148 1
4149 1
4152 1
4156 1
4157 1
4159 1
4162 1
4167 1
4168 1
4173 2
4173 1
4174 1
4177 1
4178 1
4179 1
4181 1
4183 1
4184 2
4187 1
4188 1
4189 1
4191 1
4195 1
4196 1
4204 1
4204 2
4205 1
4209 1
4214 2
4218 2
4221 1
4222 3
4227 2
4233 1
4234 1
4235 1
4240 2
4243 2
4245 1
4248 3
4250 1
4251 1
4261 2
4263 1
4265 1
4269 1
4272 1
4281 1
4288 1
4289 1
4290 1
4292 1
4296 1
4298 1
4300 1
4303 1
4305 1
4306 1
4307 1
4309 1
4310 1
4312 1
4313 1
4315 1
4319 1
4320 1
4321 1
4322 1
4324 1
4329 1
4329 3
4331 1
4336 1
4341 1
4342 1
4343 2
4345 1
4347 1
4348 2
4353 2
4355 1
4358 1
4363 1
4366 1
4367 1
4370 1
4370 2
4372 1
4378 1
4384 1
4385 1
4387 1
4394 1
4397 1
4398 1
4401 1
4403 1
4404 1
4406 1
4408 1
4411 1
4412 1
4413 1
4414 1
4415 1
4417 1
4426 1
4436 1
4438 1
4438 2
4439 1
4444 1
4446 1
4447 1
4448 1
4448 2
4449 1
4452 1
4453 1
4454 1
4456 2
4457 1
4459 1
4460 1
4461 1
4466 1
4467 1
4469 1
4472 1
4475 2
4476 1
4477 1
4478 1
4483 1
4487 2
4497 1
4499 1
4501 1
4513 1
4516 1
4517 1
4518 1
4519 1
4520 1
4522 1
4525 1
4526 1
4527 1
4530 1
4536 2
4538 1
4541 1
4542 1
4545 1
4549 2
4550 1
4551 1
4552 1
4553 1
4556 1
4557 2
4557 1
4559 2
4562 1
4564 1
4566 1
4567 1
4571 2
4573 1
4574 1
4575 1
4583 1
4584 1
4585 1
4587 1
4593 1
4595 1
4596 1
4599 1
4602 1
4607 1
4612 1
4613 1
4614 1
4614 2
4616 1
4618 1
4619 1
4620 2
4625 1
4630 2
4631 1
4634 1
4641 1
4647 2
4648 2
4650 1
4651 1
4655 1
4657 2
4658 1
4659 1
4662 1
4663 1
4663 3
4664 1
4665 2
4669 1
4670 3
4670 1
4671 1
4680 1
4681 1
4682 2
4682 1
4685 1
4686 1
4687 1
4688 1
4695 1
4695 3
4696 1
4699 1
4700 1
4701 1
4703 1
4704 1
4706 1
4709 1
4711 1
4712 1
4717 1
4719 1
4720 1
4723 1
4725 1
4726 1
4729 1
4736 1
4743 1
4744 1
4749 2
4761 1
4762 1
4764 2
4766 1
4768 1
4769 1
4772 2
4773 1
4777 1
4778 1
4780 1
4786 1
4788 3
4788 1
4790 1
4793 1
4795 3
4798 1
4799 1
4803 1
4808 1
4809 1
4811 1
4814 1
4819 1
4826 1
4832 2
4835 3
4840 1
4840 3
4841 1
4843 1
4843 2
4846 1
4847 1
4848 1
4853 2
4856 1
4859 1
4864 1
4868 1
4871 1
4874 1
4877 1
4879 2
4881 1
4882 1
4883 1
4886 1
4893 1
4894 2
4894 1
4895 1
4905 1
4908 2
4909 1
4911 1
4916 1
4917 2
4923 1
4926 1
4929 1
4939 2
4941 2
4941 1
4942 1
4943 1
4945 1
4947 1
4953 1
4953 2
4955 1
4957 1
4958 2
4960 1
4961 1
4964 1
4969 1
4971 1
4972 1
4975 1
4985 1
4986 1
4989 1
4990 1
4991 1
4993 1
4996 1
4997 1
4999 2
4999 1
5002 2
5007 1
5031 2
5033 1
5035 1
5043 1
5044 2
5044 1
5047 1
5048 1
5050 1
5051 2
5052 1
5052 3
5055 1
5058 2
5063 2
5065 1
5066 1
5067 1
5070 1
5071 1
5071 2
5076 1
5079 1
5085 1
5086 1
5100 1
5101 1
5124 1
5126 1
5134 2
5134 1
5139 1
5144 2
5149 1
5150 1
5152 2
5160 2
5161 1
5162 1
5164 2
5165 1
5167 2
5171 1
5173 1
5174 1
5177 1
5182 1
5184 1
5185 2
5187 1
5191 1
5192 1
5194 1
5200 1
5205 1
5213 1
5215 2
5217 1
5221 1
5224 1
5227 1
5229 1
5232 2
5232 1
5234 1
5236 1
5237 1
5238 1
5244 2
5248 1
5251 1
5253 1
5254 1
5255 1
5256 1
5260 4
5260 1
5263 1
5269 1
5270 2
5271 1
5276 1
5280 1
5285 1
5287 1
5294 1
5309 1
5313 1
5317 1
5319 1
5321 1
5322 1
5324 1
5325 1
5326 1
5331 1
5331 2
5332 2
5335 1
5336 1
5339 1
5342 1
5345 2
5349 1
5350 1
5351 1
5352 1
5355 1
5361 1
5364 3
5364 1
5366 1
5366 2
5368 2
5371 1
5372 1
5374 2
5380 1
5381 1
5382 1
5383 1
5388 1
5390 1
5393 1
5394 1
5395 1
5396 2
5400 2
5400 1
5404 1
5405 1
5408 1
5411 1
5414 1
5415 2
5425 1
5429 1
5437 1
5442 1
5445 1
5446 2
5447 1
5456 1
5463 1
5465 1
5468 1
5474 1
5477 1
5482 1
5485 1
5486 1
5488 2
5488 1
5489 1
5490 1
5494 2
5498 1
5506 3
5509 1
5512 2
5514 2
5519 1
5524 3
5525 1
5529 2
5530 1
5532 1
5534 1
5543 2
5545 1
5546 1
5547 1
5551 1
5552 1
5557 2
5566 1
5567 1
5578 2
5578 1
5581 1
5586 2
5587 1
5591 2
5599 1
5602 2
5607 1
5612 1
5615 1
5618 1
5619 2
5621 1
5623 1
5625 1
5630 1
5631 1
5632 2
5636 2
5641 2
5654 1
5656 1
5661 1
5663 2
5665 1
5669 1
5672 1
5674 1
5678 2
5680 1
5688 3
5699 2
5706 2
5711 1
5717 1
5719 1
5720 1
5729 1
5736 2
5737 3
5741 1
5746 1
5750 2
5756 2
5759 1
5760 1
5764 1
5771 1
5784 2
5788 1
5791 1
5805 1
5806 1
5807 1
5809 2
5809 1
5818 1
5820 2
5824 2
5826 1
5827 3
5827 1
5828 1
5830 1
5835 1
5841 1
5844 1
5847 1
5848 1
5851 1
5856 1
5865 2
5866 2
5868 2
5876 1
5881 1
5882 2
5886 2
5890 1
5893 1
5899 1
5900 1
5902 2
5904 2
5906 1
5906 2
5909 1
5912 1
5915 1
5917 1
5918 1
5921 1
5925 1
5933 1
5935 1
5936 2
5937 1
5938 1
5940 2
5943 1
5944 1
5947 1
5953 2
5963 1
5963 2
5964 1
5968 1
5980 1
5987 2
5989 1
5990 1
5998 1
6000 1
6005 1
6012 1
6015 1
6017 1
6018 1
6019 2
6020 1
6022 1
6023 1
6025 1
6039 2
6039 1
6040 1
6044 3
6045 1
6053 1
6054 1
6062 1
6066 2
6067 2
6068 1
6069 1
6069 2
6075 2
6090 1
6095 2
6096 1
6103 1
6103 2
6105 1
6106 2
6115 3
6118 1
6119 1
6120 1
6123 1
6134 1
6135 1
6136 1
6137 2
6141 1
6145 2
6147 1
6147 2
6153 2
6154 1
6159 1
6166 1
6167 1
6176 1
6181 1
6184 1
6187 2
6192 2
6192 1
6197 1
6207 2
6209 2
6216 1
6217 1
6218 1
6221 2
6221 1
6223 1
6224 2
6225 1
6234 1
6238 1
6239 2
6240 1
6241 2
6243 1
6245 1
6248 1
6251 1
6254 1
6254 2
6257 2
6259 1
6260 1
6262 1
6263 1
6264 1
6268 1
6269 1
6271 1
6272 2
6274 1
6279 2
6283 1
6283 3
6284 1
6285 1
6286 1
6287 1
6290 1
6297 1
6300 2
6301 1
6302 1
6303 1
6313 1
6317 1
6320 1
6321 1
6322 1
6327 2
6327 1
6330 1
6333 1
6333 2
6338 1
6345 1
6353 1
6355 1
6356 2
6364 1
6366 1
6372 2
6373 2
6374 1
6375 1
6379 1
6380 1
6381 1
6383 1
6384 2
6390 1
6393 1
6397 1
6402 1
6404 1
6408 1
6410 1
6413 1
6414 1
6415 1
6419 1
6422 1
6430 1
6431 1
6432 1
6436 1
6437 1
6439 1
6442 1
6444 1
6445 1
6449 1
6451 1
6457 1
6458 1
6459 1
6462 1
6466 2
6467 2
6474 1
6478 1
6482 1
6496 1
6496 2
6499 1
6500 2
6501 1
6503 1
6504 1
6506 1
6509 1
6513 1
6518 2
6520 2
6521 1
6523 1
6532 1
6535 1
6540 2
6550 1
6552 1
6554 1
6571 2
6571 1
6572 1
6575 2
6576 1
6577 1
6578 1
6579 2
6587 1
6591 1
6592 1
6594 2
6605 1
6614 1
6615 1
6617 1
6621 1
6622 2
6626 1
6638 1
6643 1
6651 1
6654 1
6664 1
6678 1
6680 1
6682 1
6685 1
6686 1
6688 2
6689 1
6690 2
6705 1
6706 2
6714 1
6715 2
6718 1
6720 1
6724 2
6727 2
6730 1
6732 1
6733 2
6734 2
6737 1
6740 2
6743 1
6745 2
6746 2
6746 1
6748 3
6749 1
6750 2
6751 1
6753 1
6756 1
6764 1
6765 1
6766 1
6771 1
6784 1
6787 1
6789 2
6790 1
6795 2
6799 1
6803 1
6810 1
6813 1
6816 1
6818 1
6818 2
6820 1
6823 1
6826 2
6830 1
6833 1
6836 1
6837 1
6844 1
6856 2
6856 1
6860 1
6862 1
6868 1
6876 1
6890 2
6891 1
6896 1
6898 1
6903 1
6905 1
6906 1
6913 2
6924 1
6927 1
6941 1
6945 1
6951 1
6952 1
6955 1
6957 1
6961 1
6965 2
6970 1
6975 1
6978 1
6982 1
6985 1
6987 1
6992 1
6995 1
6997 1
7001 2
7001 1
7006 1
7009 1
7011 1
7012 2
7015 1
7017 1
7019 1
7020 1
7022 1
7025 1
7028 1
7037 1
7052 1
7053 1
7058 1
7065 3
7067 2
7069 1
7072 4
7073 1
7076 1
7079 2
7081 1
7084 1
7085 1
7091 2
7100 1
7101 1
7101 2
7102 1
7108 1
7113 1
7114 1
7116 2
7118 1
7128 1
7134 1
7140 1
7142 1
7142 2
7143 1
7157 1
7162 1
7166 2
7170 1
7172 1
7173 1
7177 1
7178 1
7179 1
7187 1
7191 1
7194 2
7195 1
7197 1
7198 1
7199 1
7202 1
7204 1
7210 1
7220 1
7225 1
7226 1
7231 1
7232 1
7233 2
7233 1
7241 2
7244 1
7245 2
7247 1
7248 1
7254 1
7259 1
7263 2
7266 1
7269 1
7271 2
7271 1
7272 1
7276 2
7278 1
7282 3
7282 1
7285 1
7286 2
7290 1
7291 1
7293 1
7306 1
7307 1
7307 3
7309 1
7310 1
7310 3
7315 1
7318 1
7319 1
7326 1
7331 1
7331 2
7332 1
7339 1
7344 1
7350 1
7352 2
7356 1
7359 1
7363 1
7365 1
7368 1
7373 1
7379 2
7383 3
7385 1
7388 1
7397 1
7402 1
7408 1
7409 1
7412 1
7414 1
7415 1
7416 1
7421 1
7424 2
7432 1
7439 1
7448 1
7466 2
7467 1
7477 1
7485 2
7500 1
7502 1
7503 2
7507 2
7516 1
7517 1
7533 1
7535 1
7536 1
7547 1
7549 1
7552 1
7564 3
7568 1
7572 1
7573 1
7581 3
7584 1
7590 2
7598 1
7604 1
7610 1
7614 2
7616 1
7619 1
7622 1
7627 2
7631 1
7633 1
7644 1
7647 1
7652 1
7656 3
7656 1
7663 1
7673 1
7675 1
7678 1
7679 1
7682 1
7683 1
7687 1
7689 1
7692 1
7692 2
7696 1
7700 1
7713 2
7716 3
7730 1
7741 2
7744 1
7745 1
7749 1
7752 1
7762 2
7772 1
7784 1
7791 1
7793 1
7794 3
7795 1
7803 1
7804 2
7806 1
7814 1
7815 2
7819 2
7819 1
7822 1
7824 1
7826 1
7837 1
7838 2
7847 1
7856 2
7858 1
7859 1
7861 1
7864 1
7867 1
7867 2
7868 1
7871 1
7872 1
7873 2
7873 1
7876 2
7877 1
7878 3
7882 1
7883 1
7888 2
7896 1
7908 1
7915 1
7923 2
7925 1
7934 2
7942 2
7944 1
7945 1
7948 2
7956 1
7961 2
7965 3
7970 1
7972 1
7979 2
7980 1
7984 2
7990 1
7993 1
8000 1
8011 1
8020 1
8022 1
8023 2
8024 1
8029 2
8029 1
8031 1
8032 1
8034 1
8035 1
8036 1
8040 1
8041 2
8042 2
8051 1
8059 1
8062 2
8069 2
8073 1
8079 1
8083 1
8086 2
8088 1
8089 1
8091 1
8094 1
8094 2
8096 1
8097 1
8098 1
8099 1
8104 2
8109 1
8110 1
8112 1
8115 1
8127 1
8132 1
8138 1
8143 1
8147 1
8148 1
8149 1
8151 1
8155 1
8156 1
8160 1
8162 1
8173 1
8174 1
8175 1
8176 1
8178 1
8179 1
8184 3
8186 1
8187 1
8189 1
8193 1
8195 1
8197 1
8203 2
8205 1
8207 1
8210 1
8212 1
8218 1
8220 1
8222 1
8224 1
8226 1
8226 2
8228 1
8229 1
8231 1
8235 1
8236 1
8237 2
8239 2
8241 2
8242 1
8244 1
8245 3
8249 2
8249 1
8259 1
8260 1
8268 1
8269 1
8275 1
8276 1
8283 1
8287 1
8290 1
8291 1
8291 4
8293 1
8294 1
8300 1
8303 1
8311 1
8313 2
8320 1
8322 1
8323 1
8324 1
8326 1
8327 1
8329 1
8335 1
8347 1
8349 1
8350 1
8358 2
8361 1
8363 1
8366 1
8378 1
8379 1
8380 1
8384 1
8385 2
8391 1
8399 1
8401 1
8405 1
8407 1
8416 2
8416 1
8420 1
8424 1
8427 1
8432 1
8434 2
8435 1
8441 1
8446 2
8446 1
8448 1
8451 1
8457 1
8469 1
8470 1
8483 2
8493 1
8498 1
8500 1
8501 1
8505 2
8507 1
8513 2
8520 1
8528 1
8542 2
8546 1
8549 1
8553 2
8564 1
8569 1
8570 1
8572 2
8577 1
8578 1
8580 1
8586 1
8589 1
8596 1
8598 1
8602 1
8605 1
8608 1
8617 3
8619 1
8624 1
8630 1
8633 2
8635 1
8650 2
8654 2
8656 1
8663 1
8664 1
8664 3
8674 1
8675 1
8689 1
8696 1
8696 2
8698 3
8704 1
8721 1
8730 1
8731 1
8732 2
8740 2
8741 1
8743 1
8747 1
8757 1
8757 2
8766 1
8770 1
8778 2
8782 1
8790 3
8792 1
8795 1
8800 1
8807 1
8847 1
8856 1
8858 1
8858 2
8864 1
8893 1
8906 1
8912 2
8929 3
8939 1
8943 1
8950 1
8951 3
8980 1
8981 5
8985 1
9000 2
9003 2
9006 1
9008 2
9022 2
9026 1
9040 1
9044 1
9068 1
9086 2
9104 1
9111 6
9114 4
9124 1
9146 1
9152 1
9160 2
9170 1
9172 1
9173 1
9192 1
9202 1
9208 2
9262 2
9271 1
9278 1
9301 1
9310 1
9310 2
9313 3
9317 1
9338 1
9353 1
9365 2
9373 1
9394 1
9395 2
9396 1
9416 1
9425 2
9441 1
9466 2
9509 2
9514 5
9523 1
9542 1
9552 1
9555 1
9571 1
9572 1
9575 2
9586 1
9629 1
9653 1
9680 1
9703 1
9706 6
9728 2
9739 1
9761 4
9786 1
9809 1
9826 1
9831 1
9834 1
9837 1
9844 1
9865 1
9871 2
9882 2
9902 1
9911 1
9937 1
9946 1
9954 1
9966 2
9975 1
9979 1
10005 1
10039 1
10042 2
10046 1
10060 1
10067 1
10073 1
10079 1
10088 2
10097 1
10137 1
10139 1
10143 1
10146 2
10162 1
10169 1
10174 1
10175 1
10199 1
10225 1
10231 1
10235 1
10262 1
10279 2
10281 6
10293 1
10294 1
10316 1
10326 1
10332 1
10343 1
10363 2
10370 1
10380 2
10388 1
10389 1
10402 1
10403 1
10438 1
10441 2
10442 1
10442 6
10447 1
10450 1
10477 3
10488 1
10492 1
10546 1
10558 2
10561 1
10617 1
10628 1
10648 1
10649 1
10659 1
10660 1
10687 1
10711 1
10763 1
10767 1
10771 1
10772 2
10773 1
10775 1
10782 1
10784 1
10798 1
10819 2
10823 2
10829 1
10831 1
10835 1
10850 2
10867 1
10871 1
10878 1
10883 2
10885 1
10910 1
10915 2
10916 1
10926 1
10937 1
10948 1
10965 1
10968 3
10977 2
10979 1
11001 1
11005 1
11010 1
11018 1
11020 1
11050 1
11067 1
11071 4
11077 1
11079 3
11102 3
11118 2
11130 1
11171 3
11175 1
11183 1
11215 1
11218 1
11223 1
11236 1
11246 1
11248 1
11253 2
11261 1
11269 2
11276 2
11296 1
11307 1
11307 2
11308 1
11353 1
11366 1
11375 1
11393 2
11429 4
11440 1
11445 3
11454 1
11470 2
11506 1
11513 2
11523 2
11534 2
11537 1
11539 1
11553 1
11565 1
11569 2
11580 2
11594 1
11597 1
11597 2
11599 4
11609 1
11625 3
11643 2
11648 1
11658 1
11686 2
11698 1
11708 1
11711 1
11715 1
11717 4
11724 1
11747 1
11762 1
11779 2
11821 1
11825 1
11835 1
11857 1
11872 1
11875 1
11895 1
11905 1
11909 2
11924 1
11956 1
11964 1
11974 1
11994 1
12002 1
12022 1
12044 4
12052 1
12060 2
12075 1
12076 1
12078 1
12079 2
12086 1
12093 1
12094 1
12100 5
12100 2
12141 1
12143 1
12152 1
12170 3
12181 1
12186 2
12189 1
12196 1
12227 1
12238 2
12239 1
12276 1
12278 1
12286 2
12314 2
12330 1
12338 2
12353 1
12419 2
12440 1
12455 1
12472 1
12473 3
12517 2
12526 2
12545 1
12546 1
12551 4
12554 1
12622 2
12631 1
12633 2
12638 2
12656 1
12667 2
12706 1
12732 2
12739 2
12741 1
12762 1
12792 3
12793 1
12797 1
12806 2
12828 5
12856 1
12874 7
12895 1
12911 1
12960 1
12967 2
13045 1
13053 1
13073 4
13079 1
13093 3
13138 1
13166 1
13173 1
13185 1
13193 2
13205 3
13295 1
13306 1
13308 1
13337 1
13341 1
13363 1
13386 1
13390 2
13415 1
13431 1
13452 3
13467 2
13483 1
13495 1
13496 2
13500 1
13505 1
13566 2
13634 3
13653 1
13659 4
13748 1
13771 1
13816 5
13829 2
13838 3
13846 1
13848 1
13855 1
13866 1
13897 11
13926 1
13937 5
13956 3
13962 1
13966 1
13989 1
13997 1
14090 1
14098 2
14102 1
14103 3
14128 2
14131 1
14147 5
14153 3
14156 1
14191 1
14199 1
14211 1
14269 1
14293 1
14311 2
14313 1
14336 1
14365 1
14389 2
14416 1
14422 2
14426 2
14448 3
14459 6
14487 1
14489 2
14494 2
14512 1
14535 1
14545 1
14550 4
14604 1
14609 1
14616 2
14622 2
14643 1
14649 1
14654 1
14668 3
14688 1
14696 1
14701 2
14755 5
14757 2
14782 2
14802 1
14835 1
14863 1
14964 3
14984 1
15060 2
15097 2
15107 1
15177 2
15238 2
15272 1
15274 2
15277 1
15288 1
15292 2
15314 1
15372 6
15387 1
15400 1
15410 1
15417 1
15430 3
15437 4
15466 2
15560 4
15561 1
15598 2
15632 1
15675 1
15705 2
15714 1
15767 1
15772 1
15796 1
15822 3
15830 7
15846 1
15879 5
15901 2
15907 1
15916 1
15921 1
15924 1
15958 2
15982 1
15984 1
15997 1
16024 1
16056 2
16111 5
16139 1
16140 1
16156 1
16162 1
16170 1
16265 6
16273 2
16378 1
16425 2
16441 1
16486 1
16493 2
16503 1
16533 1
16545 1
16570 1
16610 1
16718 1
16721 1
16724 2
16817 1
16862 4
16863 1
16937 1
16947 2
16965 5
17014 1
17056 2
17058 2
17095 1
17119 1
17149 1
17154 1
17201 1
17204 2
17241 2
17346 1
17451 2
17465 1
17534 2
17584 6
17630 1
17632 1
17644 6
17696 1
17737 1
17747 2
17753 2
17754 1
17769 1
17773 1
17804 3
17826 1
17900 1
17968 4
18000 1
18131 4
18156 4
18248 1
18291 2
18295 4
18482 1
18503 1
18548 6
18580 2
18663 6
18717 1
18742 13
18767 10
18774 1
19099 1
19317 1
19401 1
19465 2
19553 1
19592 1
19597 1
19708 1
19768 1
19789 2
19873 5
19923 8
19966 2
20008 2
20011 2
20014 2
20022 1
20094 2
20284 2
20353 3
20367 1
20374 1
20402 1
20616 1
20691 1
20760 1
20773 1
21117 1
21192 7
21207 1
21245 1
21270 6
21416 1
21994 1
22038 10
22077 1
22359 2
22374 12
22424 2
22433 2
22756 1
23047 1
23340 1
23349 1
23429 1
23571 2
23624 1
23630 1
23649 1
23821 1
23926 1
24155 13
24885 1
24941 2
25076 3
25158 2
25328 1
25352 1
25449 1
25451 1
25462 1
25500 1
25535 2
25545 8
26284 1
26356 1
26362 1
26489 1
26712 1
26737 2
26859 1
26972 1
28460 5
28922 2
29090 3
29349 6
29487 2
31457 1
32367 4
32537 8
32685 3
33105 1
34484 1
34786 1
35435 5
35467 1
35785 1
35970 1
36388 1
36568 1
38483 3
38985 1
39979 2
40763 1
41147 1
41235 1
41488 1
42732 1
43203 1
43556 7
45115 4
45519 1
46378 1
50740 1
80502 3
146104 14
346130 44
499079 45
648527 91
679536 39
687483 2
688177 39
805928 120
851688 51
863883 6
869037 97
905943 9
909268 89
948589 47
959300 80
991156 299
1133362 218
1235270 85
1284396 32
1310314 37
1333819 90
1379732 521
1707412 303
1915985 116

